Data-centric online ecosystem for digital materials science

Materials science is becoming increasingly more reliant on digital data to facilitate progress in the field. Due to a large diversity in its scope, breadth, and depth, organizing the data in a standard way to optimize the speed and creative breadth of the resulting research represents a significant challenge. We outline a modular and extensible ecosystem aimed at facilitating research work performed in an accessible, collaborative, and agile manner, without compromising on fidelity, security, and defensibility of the findings. We discuss the critical components of the ecosystem and explain the implementation of data standards and associated tools. We focus initial attention on modeling and simulations from nanoscale and explain how to add support for other domains. Finally, we discuss example applications or the data convention and future outlook.

==> 04-data/example/material.json <==
{
    "name" : "Silicon FCC",
    "basis" : {
        "units" : "crystal",
        "elements" : [
            {
                "id" : 1,
                "value" : "Si"
            },
            {
                "id" : 2,
                "value" : "Si"
            }
        ],
        "coordinates" : [
            {
                "id" : 1,
                "value" : [
                    0,
                    0,
                    0
                ]
            },
            {
                "id" : 2,
                "value" : [
                    0.25,
                    0.25,
                    0.25
                ]
            }
        ]
    },
    "lattice" : {
        "a" : 3.867,
        "c" : 3.867,
        "b" : 3.867,
        "units" : {
            "length" : "angstrom",
            "angle" : "degree"
        },
        "alpha" : 60,
        "type" : "FCC",
        "beta" : 60,
        "gamma" : 60,
        "vectors" : {
            "a" : [
                3.34892,
                0,
                1.9335
            ],
            "b" : [
                1.116307,
                3.157392,
                1.9335
            ],
            "c" : [
                0,
                0,
                3.867
            ],
            "alat" : 1,
            "units" : "angstrom"
        }
    },
    "formula" : "Si",
    "unitCellFormula" : "Si2",
    "tags" : [
        "silicon"
    ],
    "derivedProperties" : [
        {
            "units" : "angstrom^3",
            "name" : "volume",
            "value" : 40.88909038874689
        }
    ],
    "exabyteId" : "e3nJ9g7tLaARSA25g",
    "createdAt" : "2016-10-27T07:35:53.740Z",
    "updatedAt" : "2017-08-12T09:22:19.468Z",
    "hash" : "fa78cb87eb5c25d1661a8ba5c0654d24",
    "scaledHash" : "a4b8b020e89ff7c1c1c7b7bcf19de84e"
}

==> 04-data/example/workflow.json <==
{
    "exabyteId": "qKtTzu9utCo6ac4n7", 
    "hash": "f4fd707d2e47c15f8d786cf159040954", 
    "name": "workflow", 
    "creator": {
        "_id": "HtxACY2wX4b2hS8Rv", 
        "slug": "exadmin", 
        "cls": "User"
    }, 
    "tags": [
        "workflow"
    ], 
    "slug": "workflow", 
    "units": [
        {
            "type": "subworkflow", 
            "_id": "LCthJ6E2QabYCZqf4", 
            "flowchartId": "05c362dc27ff1bb98d16fd60"
        }
    ], 
    "createdAt": "2018-11-19 06:41:46.877Z", 
    "owner": {
        "_id": "HtxACY2wX4b2hS8Rv", 
        "slug": "exabyte", 
        "cls": "Account"
    }, 
    "schemaVersion": "0.2.0", 
    "_id": "FPjAaKfuYAL7tiHbm", 
    "subworkflows": [
        {
            "name": "Band Structure", 
            "application": {
                "shortName": "qe", 
                "version": "5.1.1", 
                "name": "espresso", 
                "summary": "Quantum Espresso"
            }, 
            "units": [
                {
                    "status": "idle", 
                    "type": "execution", 
                    "head": true, 
                    "flowchartId": "pw-scf", 
                    "name": "pw_scf"
                }
            ], 
            "model": {
                "name": "model", 
                "functional": "pbe", 
                "subtype": "gga", 
                "references": [
                    "http://journals.aps.org/prb/abstract/10.1103/PhysRevB.54.16533"
                ], 
                "type": "dft", 
                "method": {
                    "subtype": "us", 
                    "data": {
                        "dataset": {
                            "files": [
                                {
                                    "valenceElectrons": 4, 
                                    "name": "pseudopotential file", 
                                    "electronicConfiguration": "s2p2", 
                                    "generationDate": "05Jan2001", 
                                    "textHeading": "PAW_PBE Si 05Jan2001\n   4.00000000000000\nparameters from PSCTR are:\n   VRHFIN =Si: s2p2\n   LEXCH  = PE\n   EATOM  =   103.0669 eV,    7.5752 Ry\n \n   TITEL  = PAW_PBE Si 05Jan2001\n   LULTRA =        F    use ultrasoft PP ?\n   IUNSCR =        1    unscreen: 0-lin 1-nonlin 2-no\n   RPACOR =    1.500    partial core radius\n   POMASS =   28.085; ZVAL   =    4.000    mass and valenz\n   RCORE  =    1.900    outmost cutoff radius\n   RWIGS  =    2.480; RWIGS  =    1.312    wigner-seitz radius (au A)\n   ENMAX  =  245.345; ENMIN  =  184.009 eV\n   ICORE  =        2    local potential\n   LCOR   =        T    correct aug charges\n   LPAW   =        T    paw PP\n   EAUG   =  322.069\n   DEXC   =    0.000\n   RMAX   =    1.950    core radius for proj-oper\n   RAUG   =    1.300    factor for augmentation sphere\n   RDEP   =    1.993    radius for radial grids\n   RDEPT  =    1.837    core radius for aug-charge\n \n   Atomic configuration\n    6 entries     n  l   j            E        occ.\n     1  0  0.50     -1785.8828   2.0000\n     2  0  0.50      -139.4969   2.0000\n     2  1  1.50       -95.5546   6.0000\n     3  0  0.50       -10.8127   2.0000\n     3  1  0.50        -4.0811   2.0000\n     3  2  1.50        -4.0817   0.0000\n   Description\n     l       E           TYP  RCUT    TYP  RCUT\n     0    -10.8127223     23  1.900\n     0     -7.6451159     23  1.900\n     1     -4.0811372     23  1.900\n     1      2.4879257     23  1.900\n     2     -4.0817478      7  1.900\n   Error from kinetic energy argument (eV)\n", 
                                    "title": "Si paw pbe vasp 5.2", 
                                    "apps": [
                                        "vasp"
                                    ], 
                                    "element": "Si", 
                                    "source": "vasp", 
                                    "radii": {
                                        "units": "angstrom", 
                                        "cutoff": 1.9, 
                                        "wignerSeitz": 1.312, 
                                        "name": "radii", 
                                        "partialCore": 1.5
                                    }, 
                                    "mass": 28.085, 
                                    "energyCutoff": {
                                        "units": "eV", 
                                        "max": 245.345, 
                                        "name": "energy cutoff", 
                                        "min": 184.009
                                    }, 
                                    "path": "/export/share/pseudo/ag/gga/pbe/gbrv/1.4/us/ag_pbe_gbrv_1.4.upf", 
                                    "type": "paw", 
                                    "exchangeCorrelation": {
                                        "approximation": "gga", 
                                        "functional": "pbe"
                                    }
                                }
                            ], 
                            "elements": [
                                "Si", 
                                "Ge", 
                                "As"
                            ], 
                            "name": "my set", 
                            "format": "upf", 
                            "apps": [
                                "espresso"
                            ], 
                            "source": "gbrv", 
                            "version": "1.5", 
                            "type": "us", 
                            "exchangeCorrelation": {
                                "approximation": "gga", 
                                "functional": "pbe"
                            }
                        }
                    }, 
                    "precision": {
                        "kgrid": {
                            "shifts": [
                                0, 
                                0, 
                                0
                            ], 
                            "dimensions": [
                                2, 
                                2, 
                                2
                            ]
                        }, 
                        "ecutwfc": 200, 
                        "ecutrho": 40
                    }, 
                    "type": "pseudopotential"
                }, 
                "accuracy": [
                    {
                        "property": "band gap", 
                        "value": 0.9
                    }
                ]
            }, 
            "_id": "LCthJ6E2QabYCZqf4", 
            "properties": [
                "band_structure"
            ]
        }
    ], 
    "properties": [
        "band_structure"
    ], 
    "isDefault": true
}

==> 04-data/schema/material.json <==
{
    "$schema": "http://json-schema.org/draft-04/schema#",
    "title": "material schema",
    "allOf": [
        {
            "description": "bankable entity schema",
            "$ref": "file:system/bankable_entity.json"
        }
    ],
    "properties": {
        "formula": {
            "description": "reduced chemical formula",
            "type": "string"
        },
        "unitCellFormula": {
            "description": "chemical formula based on the number of atoms of each element in the supercell",
            "type": "string"
        },
        "basis": {
            "description": "object containing an array of elements and coordinates in the supercell",
            "$ref": "file:material/properties/primary/structural/basis.json"
        },
        "lattice": {
            "description": "object defining the lattice cell size and shape",
            "$ref": "file:material/properties/primary/structural/lattice.json"
        },
        "derivedProperties": {
            "description": "object defining the lattice cell size and shape",
            "$ref": "file:material/derived_properties.json"
        },
        "external": {
            "description": "information about external sources of this material",
            "type": "array",
            "items": {
                "$ref": "file:system/database_source.json"
            }
        },
        "fileSource": {
            "description": "File information if material was exported from POSCAR, XYZ or UPF file.",
            "$ref": "file:system/file_source.json"
        },
        "scaledHash": {
            "description": "Hash string for a scaled structure with lattice vector a set to 1 (eg. for materials under pressure).",
            "type": "string"
        },
        "icsdId": {
            "description": "Corresponding ICSD id of the material",
            "type": "integer"
        }
    },
    "required": [
        "basis",
        "lattice"
    ]
}


==> 04-data/schema/workflow.json <==
{
    "$schema": "http://json-schema.org/draft-04/schema#",
    "title": "workflow schema",
    "type": "object",
    "allOf": [
        {
            "description": "bankable entity schema",
            "$ref": "file:system/bankable_entity.json"
        },
        {
            "description": "defaultable entity schema",
            "$ref": "file:system/defaultable.json"
        }
    ],
    "properties": {
        "properties": {
            "description": "Array of characteristic properties calculated by this workflow (TODO: add enums)",
            "type": "array",
            "items": {
                "description": "property names, eg. `band_gaps`, `band_structure`",
                "type": "string"
            }
        },
        "subworkflows": {
            "description": "Array of subworkflows. Subworkflow can be an instance of workflow to allow for nesting",
            "type": "array",
            "items": {
                "anyOf": [
                    {
                        "$ref": "file:workflow/subworkflow.json"
                    }
                ]
            }
        },
        "units": {
            "description": "Contains the Units of the Workflow",
            "type": "array",
            "items": {
                "$ref": "file:workflow/unit.json"
            }
        },
        "workflows": {
            "description": "Array of workflows with the same schema as the current one.",
            "type": "array",
            "items": {
                "type": "object"
            }
        }
    },
    "required": [
        "units",
        "subworkflows"
    ]
}

